Beyond Bars: Distribution of Edit Operations in Historical Prints

In this paper, we present a method for conducting comparative corpus studies in musicology that reduces the time-consuming digitization process. Instead of encoding whole corpora of musical sources, we suggest sampling bars from these sources. We address the challenge of selecting representative samples and evaluate three different sampling methods. We used Beethoven's Bagatelles Op. 33 as a case study to find the method that works best in finding samples representative with respect to differences. We believe that this approach offers significant value to musicological research by enabling large-scale analyses and thereby statistically sound results. Moreover, we believe our work to be a valuable step toward understanding nineteenth-century editorial practices and enriching the field of scholarly editing of historical musical works.

==> comp_1_data.csv <==
Diffs,Count
2,3
3,17
4,45
5,66
6,93
7,171
8,248
9,307
10,425
11,439
12,483
13,584
14,578
15,543
16,625
17,569
18,566
19,518
20,473
21,444
22,386
23,345
24,316
25,273
26,250
27,212
28,169
29,156
30,127
31,115
32,95
33,71
34,58
35,59
36,33
37,25
38,35
39,21
40,14
41,13
42,10
43,8
44,3
45,3
46,0
47,4
48,1
49,0
50,0
51,1


==> results_corr.csv <==
Bagatelle, #Vgl., diff_full, µ_theo, µ_elem, std_elem,Abw theo elem, µ_mue, std_mue,Abw theo mue, µ_rm, std_rm,Abw theo rm
1,1,210,21,18.0044,7.087693854873956,2.9956,18.9252,7.426878268295584,2.0748,18.83,7.702560155123382,2.17
,2,277,27.7,24.8135,8.02313871408706,2.8865,25.9358,8.047071137711505,1.7642,25.9478,8.101347933759813,1.7522
,3,259,25.9,22.9416,8.16395672697988,2.9584,23.9782,8.509251758912159,1.9218,23.8746,8.601643660799182,2.0254
,4,384,38.4,36.6096,9.629842222286022,1.7904,38.1652,9.627542672862676,0.2348,38.1734,9.99414432215551,0.2266
,5,371,37.1,34.0728,9.427989650974691,3.0272,35.6918,9.611880751713398,1.4082,35.587,10.407115921626923,1.513
,6,267,26.7,24.1452,7.621451673569888,2.5548,25.1172,7.750385216690891,1.5828,25.1433,7.875491568578095,1.5567
,7,182,18.2,17.1968,7.063388627697799,1.0032,18.1106,7.3815863079450725,0.0894,17.9895,7.294018783976505,0.2105
,8,398,39.8,35.8212,10.26094339015305,3.9788,37.4839,10.57610165337958,2.3161,37.5173,10.983658988992632,2.2827
,9,416,41.6,36.4405,10.726321137580893,5.1595,38.4334,11.197807978812328,3.1666,38.1928,11.975590575707058,3.4072
,10,316,31.6,29.0162,8.850568954427828,2.5838,30.3442,9.00030148954413,1.2558,30.2924,9.095140152710114,1.3076
,11,420,42,37.735,10.707186343009932,4.265,39.6438,10.910363200302557,2.3562,39.5177,11.402266786862508,2.4823
,12,465,46.5,42.1268,11.628621768912447,4.3732,44.1361,11.819278587317944,2.3639,44.0354,12.115553041547475,2.4646
,13,383,38.3,34.7468,10.451517266948285,3.5532,36.3502,10.612248675101531,1.9498,36.3913,10.966184843919198,1.9087
,14,430,43,38.2934,11.257477049452593,4.7066,40.253,11.63312184894473,2.747,40.062,12.214568169507949,2.938
,15,299,29.9,26.0048,7.71788400621267,3.8952,27.0216,7.812351548904617,2.8784,26.94,7.856893347711151,2.96
,,,0,31.4260142857143,9.241225974374716,3.31542666666667,31.97268,9.461078073095912,1.87398666666667,31.8996333333333,9.618603441255006,1.94703333333333
2,1,227,22.7,18.4385,6.434854970071088,4.2615,19.5659,6.372559779383335,3.1341,19.8297,6.32486350048995,2.8703
,2,427,42.7,39.3554,8.720510052144713,3.3446,41.7958,8.161149600165386,0.9042,41.8163,8.118346202552985,0.8837
,3,445,44.5,39.1884,9.25611543830892,5.3116,41.6515,8.35891349958171,2.8485,41.8439,8.408507780237171,2.6561
,4,636,63.6,53.7868,12.21168531717996,9.8132,57.2117,10.596617948250948,6.3883,57.17,10.613574553206833,6.43
,5,538,53.8,48.5244,11.297423060892323,5.2756,51.3696,10.106067934706855,2.4304,51.5757,10.233657326890931,2.2243
,6,382,38.2,34.292,7.823429977040796,3.908,36.5046,7.544260760806369,1.6954,36.5336,7.495764783460651,1.6664
,7,364,36.4,32.971,7.858367158223096,3.429,35.1136,6.963558296906506,1.2864,35.1801,6.984006130020392,1.2199
,8,588,58.8,49.5607,11.379906227055374,9.2393,52.6586,10.173632405371837,6.1414,52.6325,10.216627706742074,6.1675
,9,510,51,46.8338,10.962189312334099,4.1662,49.5348,9.952250684612448,1.4652,49.6695,10.074424010925647,1.3305
,10,388,38.8,36.3352,8.72216994702915,2.4648,38.6086,8.339386103068836,0.1914,38.7703,8.394771296974852,0.0297
,11,503,50.3,42.4703,11.274760748370374,7.8297,45.1775,10.42336118513791,5.1225,45.0892,10.623320048501094,5.2108
,12,418,41.8,39.0521,9.489614895720845,2.7479,41.3009,8.84463577250046,0.4991,41.3183,8.955635401831913,0.4817
,13,431,43.1,36.5386,9.600569104626729,6.5614,38.7924,9.054087468651327,4.3076,38.8695,9.103919918682752,4.2305
,14,485,48.5,44.6733,10.194153186308247,3.8267,47.306,9.286311838332583,1.194,47.4794,9.42310220285828,1.0206
,15,424,42.4,36.6723,9.987486555623986,5.7277,38.7769,9.484836456273783,3.6231,38.8041,9.584983587937858,3.5959
,,,0,39.9128533333333,9.680882396728645,5.19381333333333,42.3578933333333,8.910775315583352,2.74877333333333,42.4388066666667,8.970366963420892,2.66786
3,1,153,15.3,13.1477,3.833738966785108,2.1523,13.6212,3.791457249502819,1.6788,13.7691,3.9064192300776055,1.5309
,2,453,45.3,42.3476,7.910235863938718,2.9524,44.5822,8.069817554042691,0.7178,44.5263,8.304095622667832,0.7737
,3,448,44.8,41.443,7.169580970261018,3.357,43.5204,7.300500912359174,1.2796,43.575145,7.846560828903589,1.224855
,4,604,60.4,57.992,12.88532262513886,2.408,61.2187,13.273525867639536,0.8187,61.0058,13.725297983667753,0.6058
,5,618,61.8,58.8125,9.900007311334495,2.9875,61.8324,10.050950820755224,0.0324,61.7245,10.841335397695273,0.0755
,6,433,43.3,40.9842,7.536486596751985,2.3158,43.0967,7.689984570613236,0.2033,43.0093,7.9981879579727995,0.2907
,7,404,40.4,37.6558,6.716177265655395,2.7442,39.5629,6.890383975449621,0.8371,39.594,7.412547374948681,0.806
,8,388,38.8,53.6131,12.524731345602905,14.8131,56.6773,12.920458913515944,17.8773,56.3773,13.29171966643779,17.5773
,9,390,39,54.9498,9.819812769716295,15.9498,57.7832,9.940718261169803,18.7832,57.7066,10.599658094258112,18.7066
,10,186,18.6,14.9186,4.874192221792396,3.6814,15.6157,4.868817520548993,2.9843,15.6033,4.867185846031153,2.9967
,11,334,33.4,30.7359,10.23198028399455,2.6641,32.592,10.468547895935947,0.808,32.2806,10.412036529443656,1.1194
,12,351,35.1,31.9782,8.812961567439116,3.1218,33.526,8.81527622423092,1.574,33.4753,8.946686214986135,1.6247
,13,255,25.5,24.136,9.815209515531667,1.364,25.5987,10.079306402315348,0.0987,25.459,10.089930607787498,0.041
,14,292,29.2,27.4871,8.073372995542353,1.7129,28.9219,8.149530162787755,0.2781,28.843133,8.422159798268302,0.356867
,15,392,39.2,37.8318,14.96114609076574,1.3682,40.0021,15.247889867274763,0.8021,39.8042,15.322393414019672,0.6042
,,,0,37.8688866666667,9.004330426016708,4.2395,39.87676,9.170477746542785,3.25156,39.7835718666667,9.465747637811056,3.22228146666667
4,1,269,26.9,25.1024,6.80083372638513,1.7976,25.3975,6.963285,1.5025,25.2645,7.39444436930545,1.6355
,2,309,30.9,26.0612,6.78343984019956,4.8388,26.3929,6.90127,4.5071,26.2636,6.9791679961577,4.6364
,3,326,32.6,28.6673,8.1018871114992,3.9327,29.0945,8.183683,3.5055,28.9336,8.30147471767811,3.6664
,4,408,40.8,36.5389,9.50345823170893,4.2611,37.0014,9.591340,3.7986,36.8292,9.63020775737185,3.9708
,5,412,41.2,37.2394,8.89005010891918,3.9606,37.9639,8.594078,3.2361,37.6465,8.52532731750442,3.5535
,6,231,23.1,20.2609,4.83917068796862,2.8391,20.5418,4.793991,2.5582,20.3882,4.95113644885833,2.7118
,7,213,21.3,18.5499,6.49336017502774,2.7501,18.8611,6.533045,2.4389,18.7368,6.64019088381481,2.5632
,8,380,38,29.0719,7.34195619859464,8.9281,29.4932,7.289847,8.5068,29.2679,7.34237840499005,8.7321
,9,459,45.9,41.7556,8.77251186014779,4.1444,42.4371,8.675435,3.4629,42.1307,8.720368225723,3.7693
,10,258,25.8,20.9791,6.44904816327349,4.8209,21.2933,6.166594,4.5067,21.0596,6.13884487356035,4.7404
,11,320,32,27.2197,7.55774727444537,4.7803,27.6238,7.223343,4.3762,27.3698,7.16665780251896,4.6302
,12,448,44.8,42.7704,8.60342290769045,2.0296,43.4498,8.227579,1.3502,43.1749,8.21014315557673,1.6251
,13,238,23.8,19.8308,7.07356875258096,3.9692,20.0933,6.723728,3.7067,19.8625,6.72692492167782,3.9375
,14,427,42.7,36.9581,9.34949654786662,5.7419,37.542,8.901357,5.158,37.2726,8.89671874347167,5.4274
,15,375,37.5,34.0416,8.41847709004732,3.4584,34.433,8.028721,3.067,34.2696,7.93988790991423,3.2304
,,,0,29.6698133333333,7.66522857842367,4.15018666666667,30.1079066666667,7.51981953710056,3.71209333333333,29.898,7.5709249018749,3.922
5,1,178,17.8,18.0138,8.06840253531932,0.2138,19.693,8.45155727614972,1.893,19.9822,8.91854456756933,2.1822
,2,364,36.4,31.8685,10.6851123022873,4.5315,35.4934,10.0037674891212,0.9066,35.4927,10.0674963202484,0.9073
,3,365,36.5,32.4217,8.35832849770381,4.0783,35.8285,8.28954518691711,0.6715,36.0091,8.46550551759119,0.4909
,4,424,42.4,42.4313,12.0820146423426,0.0313,47.1076,11.8527157616764,4.7076,46.7734,12.0823942521789,4.3734
,5,493,49.3,46.2489,24.6052533138569,3.0511,51.6229,25.3190323853439,2.3229,51.1919,25.4436831549846,1.8919
,6,382,38.2,27.3077,9.5068742905267,10.8923,30.436,8.31781357102095,7.764,30.2725,8.40195828603689,7.9275
,7,292,29.2,27.3742,7.87546675808271,1.8258,30.2331,7.98620951041446,1.0331,30.4426,8.05892051455938,1.2426
,8,400,40,39.3742,11.7316724116282,0.6258,43.7614,11.6250842705948,3.7614,43.3862,11.9497920196517,3.3862
,9,475,47.5,44.705,25.6921735899939,2.795,50.4382,25.5448592625498,2.9382,49.6461,25.5986793414895,2.1461
,10,341,34.1,28.9024,8.88408503655237,5.1976,32.1004,8.46782677249747,1.9996,32.1114,8.60616038891119,1.9886
,11,396,39.6,36.735,13.1901923078214,2.865,40.9169,12.6373163514433,1.3169,40.5114,12.528534090493,0.9114
,12,496,49.6,45.2273,22.3048287428647,4.3727,50.7211,22.5270606523835,1.1211,50.0463,22.6246534515864,0.4463
,13,295,29.5,29.8311,12.9777738865918,0.3311,33.3859,13.252205223446,3.8859,33.0982,13.224032829074,3.5982
,14,522,52.2,49.0773,24.2005803963283,3.1227,54.7663,24.8992827554967,2.5663,54.3674,25.1060121967795,2.1674
,15,478,47.8,47.4029,24.4574853255367,0.3971,52.8823,25.2577679574863,5.0823,52.2379,25.355078220923694,4.4379
,,,39.34,36.46142,14.9746829358291,2.95540666666667,40.6258,14.9621362951028,2.79802666666667,40.3712866666667,14.3625976379396,2.53986

